Benchmarking Regression Methods: A comparison with CGAN

In recent years, impressive progress has been made in the design of implicit probabilistic models via Generative Adversarial Networks (GAN) and its extension, the Conditional GAN (CGAN). Excellent solutions have been demonstrated mostly in image processing applications which involve large, continuous output spaces. There is almost no application of these powerful tools to problems having small dimensional output spaces. Regression problems involving the inductive learning of a map, $y=f(x,z)$, $z$ denoting noise, $f:\mathbb{R}^n\times \mathbb{R}^k \rightarrow \mathbb{R}^m$, with $m$ small (e.g., $m=1$ or just a few) is one good case in point. The standard approach to solve regression problems is to probabilistically model the output $y$ as the sum of a mean function $m(x)$ and a noise term $z$; it is also usual to take the noise to be a Gaussian. These are done for convenience sake so that the likelihood of observed data is expressible in closed form. In the real world, on the other hand, stochasticity of the output is usually caused by missing or noisy input variables. Such a real world situation is best represented using an implicit model in which an extra noise vector, $z$ is included with $x$ as input. CGAN is naturally suited to design such implicit models. This paper makes the first step in this direction and compares the existing regression methods with CGAN. We notice however, that the existing methods like mixture density networks (MDN) and XGBoost do quite well compared to CGAN in terms of likelihood and mean absolute error, respectively. Both these methods are comparatively easier to train than CGANs. CGANs need more innovation to have a comparable modeling and ease-of-training with respect to the existing regression solvers. In summary, for modeling uncertainty MDNs are better while XGBoost is better for the cases where accurate prediction is more important.

==> latexcompile.sh.txt <==
#!/bin/bash
#
# latexcompile
# Keefer Rourke <mail@krourke.org>
#
# To the extent possible under law, the person who associated CC0 with
# latexcompile has waived all copyright and related or neighboring rights
# to latexcompile.
#
# See <http://creativecommons.org/publicdomain/zero/1.0/> for a copy of
# the CC0 legalcode.

if [ $# -eq 0 ]; then
    echo "usage: latexcompile FILE.tex [--open]"
    echo "cleanly compile LaTeX documents to PDF without cluttering the" \
	  working directory."
    exit 2
fi

BASE="${1%.*}"

pdflatex $1 2>/dev/null 1>&2

if [ $? -ne 0 ]; then
    echo "Compilation error. Check log."
    exit 1
fi

rm "$BASE.log" "$BASE.aux" "$BASE.out"

if [ $2 == "--open" ] || [ $2 == "-o" ]; then
    xdg-open "$BASE.pdf"
fi
exit 0
